Photoionization feedback in turbulent molecular clouds

We present a study of the impact of photoionization feedback from young massive stars on the turbulent statistics of star-forming molecular clouds. This feedback is expected to alter the density structure of molecular clouds and affect future star formation. Using the AMUN- Rad code, we first generate a converged isothermal forced turbulent density structure inside a periodic box. We then insert an ionizing source in this box and inject photoionization energy using a two-temperature pseudo-isothermal equation of state. We study the impact of sources at different locations in the box and of different source luminosities. We find that photoionization has a minor impact on the 2D and 3D statistics of turbulence when turbulence continues to be driven in the presence of a photoionizing source. Photoionization is only able to disrupt the cloud if the turbulence is allowed to decay. In the former scenario, the presence of an HII region inside our model cloud does not lead to a significant impact on observable quantities, independent of the source parameters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
